Scaling properties of the number of random sequential adsorption iterations needed to generate saturated random packing

The properties of the number of iterations in random sequential adsorption protocol needed to generate finite saturated random packing of spherically symmetric shapes were studied. Numerical results obtained for one, two, and three dimensional packings were supported by analytical calculations valid for any dimension $d$. It has been shown that the number of iterations needed to generate finite saturated packing is subject to Pareto distribution with exponent $-1-1/d$ and the median of this distribution scales with packing size according to the power-law characterized by exponent $d$. Obtained resultscan be used in designing effective RSA simulations.

==> response_2.txt <==
Dear Professor Joel L. Lebowitz,

I would like to thank again the Reviewer 2 for turning my attention at some problems with revised version. I corrected the manuscript. Changes made in this revision are marked red. Below are my answers to the Reviewer suggestions.

Yours sincerely,
Michal Ciesla

------
Feder's law. Previous discussion incorrectly stated that this law implied an infinite number of iterations was required for saturation. The previous text was rewritten. However, now it contains a different fundamentally incorrect presentation of this basic law. 

The previous report noted that the standard presentation of Feder's law described behavior of particle density (not number) in an infinite (not finite) system. Of course one can translate the results into the behavior of particle number in large finite systems in suitable regimes. However, the author now describes Feder's law in terms of particle number and iterations for an infinite system. This is clearly incorrect. For any finite number of iterations in an infinite system, the particle density is infinitesimally small, and one does not find Feder-type scaling which only applies for finite (and in fact higher) densities close to the saturation value. The paper cannot be published in its current form.


Answer:
Yes, sorry for such a mistake and thank you for pointing it out. The introduction was slightly revised. Instead number of particles I introduced density (number per unit area) and the number of RSA iterations was replaced by the number of iterations per unit area, which equals dimensionless time introduced previously in Eq. 2. Therefore now Eq. (2) together with its description was removed.
 
-------
With regard to the efficient RSA simulation algorithm of Zhang et al (2013) in part motivating this study, the author states that he has now included reference to a long history of application of such efficient algorithms to RSA in lattice systems. However, there is no mention of such efficient discrete algorithms in the paragraph mentioning Zhang et al. and it is not clear that it appears elsewhere. >>The author should indicate where this mention is made perhaps not just citing reviews (e.g., ref.2) but original papers.<<

Answer:
I added two references. The first is to the paper concerning RSA on lattice and the second to study of oriented squares random deposition on a plane.

-------
The author does not seem to acknowledge the problem with the statement that "the time after which the simulation ends is related to
the probability of placing the last particle' when for a process like RSA the entire history of the process counts. Statements about how filling of different regions are independent (towards the end of the process) are correct but do not address the above issue. However it seems that the previous problematic statement has been removed.

Answer: 
Yes, the sentence was removed as potentially confused and this was already corrected in previous revision. As far as I understand, no further revision is needed in this point.
However, I want to clarify my point. Undoubtedly, the total number of iterations depends on the entire history of the process. In particular, the size of the smallest region, which is statistically filled at the end, depends on it. On the other hand, I show that the size of the smallest region behaves as it is drawn according a specific probability distribution. Assuming that this smallest region is the last filled I get the probability distribution of iteration's number. For my purposes, knowing this distribution is enough. Of course if I want to know the total number of iterations in a specific case, I will need the whole history.
-------

